Dirichlet Meets Horvitz and Thompson: Estimating Homophily in Large Networks via Sampling

Assessing homophily in large-scale networks is central to understanding structural regularities in graphs, and thus inform the choice of models (such as graph neural networks) adopted to learn from network data. Evaluation of smoothness metrics requires access to the entire network topology and node features, which may be impractical in several large-scale, dynamic, resource-limited, or privacy-constrained settings. In this work, we propose a sampling-based framework to estimate homophily via the Dirichlet energy (Laplacian-based total variation) of graph signals, leveraging the Horvitz-Thompson (HT) estimator for unbiased inference from partial graph observations. The Dirichlet energy is a so-termed total (of squared nodal feature deviations) over graph edges; hence, estimable under general network sampling designs for which edge-inclusion probabilities can be analytically derived and used as weights in the proposed HT estimator. We establish that the Dirichlet energy can be consistently estimated from sampled graphs, and empirically study other heterophily measures as well. Experiments on several heterophilic benchmark datasets demonstrate the effectiveness of the proposed HT estimators in reliably capturing homophilic structure (or lack thereof) from sampled network measurements.

==> homophily_summary_table.csv <==
Category,Dataset,DE_Truth,DE_Estimate,DE_Error,H_Truth,H_Estimate,H_Error,HHR_Truth,HHR_Estimate,HHR_Error,MLH_Truth,MLH_Estimate,MLH_Error
Malignant Heterophilic,Texas,0.8881,0.6867±0.1700,0.2015,0.1119,0.3133±0.1700,0.2015,0.5585,0.4088±0.2721,0.1497,0.3097,0.2408±0.1591,0.0689
Malignant Heterophilic,Wisconsin,0.7940,0.6749±0.1282,0.1191,0.2060,0.3251±0.1282,0.1191,0.4185,0.4162±0.1933,0.0023,0.2981,0.2896±0.1301,0.0086
Malignant Heterophilic,Cornell,0.8679,0.8248±0.1412,0.0431,0.1321,0.1752±0.1412,0.0431,0.3864,0.4734±0.3027,0.0870,0.2546,0.2878±0.1664,0.0333
Benign Heterophilic,Squirrel,0.7773,0.7745±0.0122,0.0029,0.2227,0.2255±0.0122,0.0029,0.2221,0.2230±0.0117,0.0009,0.2100,0.2128±0.0067,0.0028
Benign Heterophilic,Chameleon,0.7688,0.7629±0.0258,0.0059,0.2312,0.2371±0.0258,0.0059,0.2299,0.2806±0.0448,0.0507,0.2290,0.2549±0.0296,0.0259
Benign Heterophilic,Amazon,0.6196,0.6197±0.0104,0.0001,0.3804,0.3803±0.0104,0.0001,0.3885,0.4076±0.0128,0.0192,0.3844,0.3938±0.0100,0.0094
Homophilic,Cora,0.1900,0.1918±0.0362,0.0017,0.8100,0.8082±0.0362,0.0017,0.8100,0.8111±0.0388,0.0011,0.7715,0.7647±0.0579,0.0068
Homophilic,Citeseer,0.2575,0.2324±0.0362,0.0251,0.7425,0.7676±0.0362,0.0251,0.7463,0.7695±0.0618,0.0232,0.7409,0.7450±0.0563,0.0041
Homophilic,Pubmed,0.1976,0.1995±0.0157,0.0019,0.8024,0.8005±0.0157,0.0019,0.8024,0.8008±0.0161,0.0015,0.7834,0.7862±0.0216,0.0028
Homophilic,Questions,0.1604,0.1584±0.0231,0.0021,0.8396,0.8416±0.0231,0.0021,0.8715,0.8595±0.0157,0.0119,0.8555,0.8499±0.0178,0.0056

